ALDi: Quantifying the Arabic Level of Dialectness of Text

Transcribed speech and user-generated text in Arabic typically contain a mixture of Modern Standard Arabic (MSA), the standardized language taught in schools, and Dialectal Arabic (DA), used in daily communications. To handle this variation, previous work in Arabic NLP has focused on Dialect Identification (DI) on the sentence or the token level. However, DI treats the task as binary, whereas we argue that Arabic speakers perceive a spectrum of dialectness, which we operationalize at the sentence level as the Arabic Level of Dialectness (ALDi), a continuous linguistic variable. We introduce the AOC-ALDi dataset (derived from the AOC dataset), containing 127,835 sentences (17% from news articles and 83% from user comments on those articles) which are manually labeled with their level of dialectness. We provide a detailed analysis of AOC-ALDi and show that a model trained on it can effectively identify levels of dialectness on a range of other corpora (including dialects and genres not included in AOC-ALDi), providing a more nuanced picture than traditional DI systems. Through case studies, we illustrate how ALDi can reveal Arabic speakers' stylistic choices in different situations, a useful property for sociolinguistic analyses.

==> images/final-speeches-plots/0.054_____________________________________________________________________________________________________________________________3507.txt <==
-0.008339585736393929	شكرًا جزيلًا،	BEI
-0.01177382841706276	بسم الله الرحمن الرحيم،	DOH
0.48018747568130493	اسمحولي في البداية إن أنا أرحب بيكم، أهلًا وسهلًا، باسمي وباسم الشعب المصري، وفي مدينة شرم الشيخ، مدينة السلام   وأتمنى إن إقامتكم خلال فترة المؤتمر أو حتى اليوم أو اليومين اللي إنتم جيتم قبلها تكونوا استمتعم بال، بالمناظر وبالجو الجميل الموجود وبتتمتع بيه شرم الشيخ.	MSA
0.6365494728088379	مرة تانية برحب بيكم، وسعيد إن أنا ألتقي وأتحدث معكم أنا وزملائي، ومش هانسى أبدا إن أنا كمان أرحب بالسادة رؤساء الدول ورؤساء الوزراء والوزراء الموجودين في القاعة.	MSA
-0.013822944834828377	يسعدني أن أنضم إليكم اليوم في هذا الحدث الهام، الذي يعد أحد قنوات التواصل وتعزيز العلاقات بين دول قارتنا الإفريقية، ويمثل تأكيدا لرؤيتنا تجاه الشباب في مصر، ودول القارة الإفريقية الشقيقة، وثقتنا في عقولهم وقدراتهم.	MSA
-0.013131393119692802	إننا نؤكد تمامًا أنكم أغلى ما نملك، من ثروة، كما نؤمن أن أفكاركم المبتكرة هي المحفز الأساسي للنشاط الاقتصادي، وتحقق التنمية المستدامة الشاملة، فأنتم القوة والطاقة القادرة على صناعة المستقبل أكثر، مستقبل أكثر إشراقا لقارتنا الشابة.	MSA
-0.014268184080719948	تحتم علينا التحديات التي يشهدها الاقتصاد العالمي مواصلة تعزيز التعاون بين الحكومات والقطاع الخاص لتحفيز وتنمية ريادة الأعمال في إفريقيا وتوحيد الجهود نحو تمكين شباب قارتنا وتوفير الامكانيات التي تسمح لهم بإطلاق طاقاتهم وتنمية قدراتهم في الإبداع.	MSA
-0.01328587718307972	ومن هنا، نبعث رسالة واضحة للعالم أجمع، بأن إفريقيا هي مستقبل الاقتصاد العالمي، وريادة الأعمال، لأنها تمتلك كافة العناصر التي تمكنها من تحقيق طفرة اقتصادية تسهم فيها مشروعات رواد الأعمال بقوة وفاعلية.ومن هذا المنطلق واستكمالا لرؤيتنا تجاه دعم وتمكين الشباب وخاصة في مجال ريادة الأعمال فقد حرصت مصر على القيام بالاجراءات التالية.	MSA
-0.013368502259254456	أول هذه الاجراءات، تم تكليف مؤسسات الدولة بتوحيد جهودها نحو تأسيس أول مركز إقليمي لريادة الأعمال في مصر بهدف تقديم كافة سبل الدعم اللازم للشركات الناشئة في مصر ودول المنطقة، فضلا عن إعادة وتصميم منهج متكامل لتأهيل وتدريب الشباب لريادة الأعمال.  .	MSA
-0.013406448066234589	ثانيًا، تمت دعوة لتأسيس صندوق التمويل العربي إفريقي لدعم ريادة الأعمال في العالم العربي وأفريقيا.	MSA
-0.012646395713090897	ثالثًا، تم إطلاق مبادرة تدريب 10 آلاف شاب مصري وإفريقي كمطوري ألعاب وتطبيقات الكترونية خلال الثلاث سنوات القادمة.  .	MSA
-0.013116460293531418	رابعًا، تم اصدار تشريعات وقوانين جديدة لدعم مشروعات الشباب مثل قانون تنظيمخدمة النقل البري للركاب باستخدام تكنولوجيا المعلومات، وقانون تنظيم عمل وحدات الطعام المتنقلة، وتعديل قانون الشركات، والسماح بتأسيس شركة الشخص الواحد.	MSA
-0.013584297150373459	خامسًا، تم تأسيس وتفعيل دور مركز فكرتك شركتك لدعم ريادة الأعمال وهو أول مركز خدمي حكومي في هذا الصدد، وساهم في أقل من عام في تقديم حوالي 450 جلسة إرشاد وتوجيه لرواد الأعمال وحوالي 40 دورة تدريبية في مختلف موضوعات ريادة الأعمال بهدف تحويل أفكار الشباب من رواد الأعمال إلى مشروعات واقعية.	MSA
-0.014065682888031006	سادسًا، تم تأسيس وتمويل نحو أكثر من 50 شركة ناشئة في مختلف المجالات خلال عام في إطار برنامج فلك لريادة الأعمال.	MSA
-0.012748559936881065	سابعًا وأخيرًا، تم إطلاق مسابقة بالتعاون مع مؤسسات أو مؤسسة التمويل الدولية التابعة للبنك الدولي لاختيار 100 شركة ناشئة للمشاركة في مؤتمر إفريقيا 2018، على أن يتم اختيار أفضل 20 شركة منهم لعرض أفكارهم أمام جميع، أمام جميع أمام جمع كبير من المستثمرين الأفارقة والعرب المشاركون في هذا المؤتمر.	MSA
-0.012530332431197166	أبنائي وبناتي شباب إفريقيا الواعد الطموح، كونوا على ثقة في أننا نؤمن دائمًا بكم وبأحلامكم، وأقول لكم إن أمامكم تحديات كبيرة، تحتاج لمزيد من الاجتهاد والمثابرة، والإبداع والابتكار، وأثق تمامًا أنكم أهلًا لهذه التحديات وقادرون على التغلب عليها وتحقيق آمال القارة وحسن ظنها بكم، فأنتم أملنا ومستقبلنا.	MSA
-0.012175273150205612	وفي الختام، أوصيكم بالعمل الدؤوب والإبداع والابتكار والتفكير خارج الأطر التقليدية والتحلي بالثقة في النفس والعزيمة التي لا تلين، لتحويل أفكاركم وأحلامكم إلى واقع ملموس يثمر لكم وللقارة بأسرها مستقبلزاهرًا وحياة كريمة، ومكانًا لائقًا بين الشعوب والأمم، وشكرًا.	MSA


==> images/final-speeches-plots/0.107________________________________________________________________________________________________1877.txt <==
-0.01177382841706276	بسم الله الرحمن الرحيم،	DOH
0.255769282579422	اسمحوا لي في البداية إن أنا أرحب بكم جميعًا، وسعيد جدًا ومقدر جدًا وجود معانا فخامة الرئيس الرواندي معانا في هذا الـ..واسمحوا لي إن إحنا نحييه مع بعض بتواجده معانا..	MSA
0.8583611845970154	أنا، خليني أتكلم معاكوا بشكل مختلف، يمكن عن حتى الكلمة اللي هي جاهزة، اللي أنا اتكلم بيها، وأقول إن احنا في مصر هنا لدينا رؤية تجاه شبابنا في مصر وشباب القارة الأفريقية، وإن احنا لسنوات طويلة مضت، إحنا أغفلنا إن احنا نستدعي هذا الدور وندعمه ونشجعه؛ وعشان كداكان في مصر لينا تجربة عظيمة جدًا استمرت سنة تقريبًا، ويمكن كان آخر فاعلية تمت اللي هي منتدى الشباب العالمي اللي تم خلال الشهر اللي فات.	CAI
0.5914290547370911	أنا عايز أقول إن احنا كان تجربتنا في هذا الأمر، تجربتنا في هذا الأمر، no problem.. no problem..     تجربتنا في هذا الأمر الحقيقة كانت تجربة رائعة جدًا على مدار سنة تقريبًا، من نوفمبرالسنة اللي فاتت إحنا كنا بنلتقي في مصر هنا بشباب، الشباب المصري بيتحدث وبنسمع منهم ويتحدثوا لنا وينتقدونا ونتفاعل معهم، والحقيقة كانت التجربة أكثرمن رائعة، وبالتالي إحنا قلنا إن التجربة ديّت مهم قوي إن احنا كمان نتحدث عنها ونقدمها من خلال المؤتمر العالمي اللي حصل هنا في شرم الشيخ الشهر اللي فات زي ما أنا قلت، وكانت فرصة عظيمة وكانت أكتر من رائعة المشاركة الشبابية من كل دول العالم وطبعًا من القارة الأفريقية.	MSA
0.5296534299850464	فخليني أقول إن احنا لينا، مش احنا بس في مصر، حتى كل تقريبًا قادة أفريقيا دلوقتي وقادة العالم منتبهين جدًا جدًا للدور وللأهمية الكبيرة اللي لا بد إن احنا نضعها في الاعتبار، ويبقى في مساهمة حقيقية ومشاركة حقيقية من شباب مصر والعالم كله، كله في كل دولنا مساهمة حقيقية مشاركة حقيقية تفاهمحقيقي، لأن المستقبل دابتاعهم، المستقبل دامستقبل الشباب، بالإضافة لكداإن طبعًا إحنا عندنا، نرى الشباب هو الأمل والطموح والنقاء والقدرة، وبالتالي حتى هذا المؤتمر اللي احنا موجودين فيه هو فرصة، والكلام اللي احنا اسمحوا لي إن أنا أتحدث فيه بقى معاكوا من خلال الكلمة اللي أنا مجهزها، الكلام بس.. حبيت إني أقول إن إحنا قلبنا مع كل شبابنا، إرادتنا مع كل شبابنا، استعدادنا مع كل شبابنا بلا حدود.	CAI
-0.013843584805727005	السيدات والسادة، أبنائي رواد أعمال الحاضر ومستقبل قارتنا الغالية،	MSA
-0.012965833768248558	أغلى ما نملك من ثروة مصدر الطاقة الذي لا ينضب. أؤكد لكم أنكم قادرون على أن تكونوا المحفز الأساسي للنشاط الاقتصادي، وتساهموا بفاعلية في توفير فرص العمل وتحقيق التنمية المستدامة الشاملة التي تتطلع إليها شعوب هذه القارة.	MSA
-0.013264935463666916	إن الاقتصادات المتقدمة والنامية تهتم على حد سواء بدعم الابتكار وروادالأعمال والشباب، لما لهم من مساهمة إيجابية في النمو الاقتصادي، حيث نشاهد كيف أن المجموعة من رواد الأعمال الشباب يقومون ببناء وتنمية شركات تصبح في وقت وجيز شركات عالمية تتجاوز قيمتها السوقية إجمالي الناتج المحلي لبعض الدول.	MSA
-0.013642340898513794	وأود هنا أن أؤكد ثقتي في قدرات شبابنا وإمكاناتهم الواعدة لا سيما في ضوء أن نسبة من هم أقل من 25 عامًا في إفريقيا تصل الى حوالي 60% من إجمالي سكان القارة. كما يتسع حجم السوق الإفريقية ليصل عام 2050 إلى 2.4 مليار نسمة، مما يترتب عليه أهمية تعزيز التعاون بين الحكومات والقطاع الخاص لحشد كافة مواردنا وتحفيز وتنمية ريادة الأعمال في إفريقيا.	MSA
-0.014124823734164238	كما أشدد في هذا السياق على أهمية مواكبة التطورات التكنولوجية على الساحة العالمية، وتعظيم الاستفادة من الفرص المتاحة حتى تستطيع إفريقيا اللحاق بركب الثورة الصناعية الرابعة.	MSA
-0.013372516259551048	ومن هذا المنطلق، فقد سبق وأن أعلنت خلال فاعليات منتدى شباب العالم في شهر نوفمبر الماضي هنا في شرم الشيخ عن تأسيس أول مركز إقليمي لرواد الأعمال في إفريقيا، ليكون بمثابة منصة تعاون وتبادل الخبرات لدعم ومساندة رواد الأعمال في القارة.	MSA
-0.013428039848804474	إن اولوياتنا هي دعم رواد الأعمال، خاصة من يقدم حلولًا جديدة ومبتكرة للتصدي للتحديات التي تواجه القارة في شتى القطاعات، كالتعليم والصحة والخدمات الأساسية، والتي يجب تقديمها لجميع فئات المجتمع، وبتكلفة اقتصادية وفقًا لأعلى معايير الجودة.	MSA
-0.0104425810277462	وفي مصر نواصل بذل أقصى الجهد لدعم ومساندة رواد الأعمال والشركات الناشئة والمشاريع الصغيرة ومتناهية الصغر والمتوسطة والمستثمرين الشباب، حيث قمنا بتنفيذ عدد من البرامج والمبادرات أهمها:	MSA
-0.01390053704380989	أولًا: تحفيز ريادة الأعمال من خلال التركيز على التعليم والبحث العلمي وتطوير مناهج التعليم، لإكساب الطلاب القدرة على الإبداع والابتكار وتطوير الذات لمواكبة التطورات على الساحة العالمية، وكذلك دعم الجامعات ومراكز البحث العلمي لتحويل الأبحاث والدراسات وتطبيقاتها إلى فرص استثمارية.	MSA
-0.01372617855668068	ثانيًا: تقديم التمويل وبرامج بناء القدرات لرواد الأعمال والمستثمرين الشباب وخلط بيئة أعمال تمكنهم من بناء شركات سريعة النمو، وذلك من خلال مبادرة البنك المركزي المصري لدعم المشاريع الصغيرة والمتوسطة من خلال توفير تمويل ميسر، وبرنامج مصر لريادة الأعمال الذي يقدم الدعم المالي والفني للشركات الناشئة، ورواد الأعمال عن طريق المشاركة في المخاطر مع الشباب، وقد تم تأسيس أكبر حاضنة أعمال في إفريقيا من خلال هذه المبادرة.	MSA
-0.013205030933022499	ثالثًا: تحسين البيئة التشريعية وتقديم الدعم المؤسسي، حيث نص قانون الاستثمار الجديد لأول مرة على دعم الدولة للشركات الناشئة والمشروعات متناهية الصغر والصغيرة والمتوسطة؛ لتمكين الشباب وصغار المستثمرين وتشجيع ريادة الأعمال. كما تم إصدار تشريعات وقوانين جديدة تتواكب مع التطورات الاقتصادية مثل قانون التراخيص الصناعية، وخدمات الدفع الإلكتروني، وتعديل قانون الشركات؛ مما يساهم في تقدم وازدهار بيئة الأعمال في مصر.	MSA
-0.013220369815826416	وبالإضافة إلى ما سبق، تم كذلك تأسيس مراكز خدمات رواد الأعمال في كافة محافظات مصر بهدف مساعدة الشركات الناشئة من خلال تقديم خدمات تأسيس الشركات وغيرها من الخدامات الحكومية، فضلًا عن تقديم البرامج التدريبية وورش العمل والتقديم الفني وتقديم الدعم الفني والقانوني، وتقديم المعلومات حول مصادر التمويل المختلفة وطرق الحصول عليها.	MSA
-0.013785114511847496	شباب إفريقيا الواعد. أنتم مستقبل هذه القارة وميزتها التنافسية. أنتم مصدر ثروتها الحقيقي، وأنها في غد أفضل. نؤكد على دعمكم ومساندتكم، ونعتمد عليكم لتحقيق طموحاتنا جميعًا في المستقبل الذي نرجوه لقارتنا الغالية.	MSA
-0.012715466320514679	شكرا لكم جميعًا، والسلام عليكم ورحمة الله وبركاته.	MSA


==> images/final-speeches-plots/0.144____________________________________________________________________________________5327.txt <==
-0.01177382841706276	بسم الله الرحمن الرحيم،	DOH
-0.01218099519610405	السادة المستشارون الأجلاء،	MSA
-0.012575726956129074	أعضاء المجلس الأعلى للهيئات القضائية،	MSA
-0.009608021005988121	الحضور الكريم،	MSA
-0.013231197372078896	أتوجه بالتهنئة لكل عضو في الجهات والهيئات القضائية في يوم القضاء المصري العريق، الذي يواكب بداية العام القضائي، والتحاق المرأة للعمل بالنيابة العامة، ومجلس الدولة، لتكتمل حقوقها الدستورية في هذا المجال.	MSA
-0.01357850432395935	ونؤكد على أن مؤسسة القضاء هي إحدى السلطات الرئيسية للدولة، ولها مكانتها المرموقة في نفس كل مصري، بما تحققه من عدالة تنشر بها السلامة المجتمعية، والطمأنينة التي يأنس بها كل مواطن.	MSA
-0.01372145488858223	وتأسيسا على هذا الدور المهم، كانت التوجيهات للحكومة بتوفير المخصصات اللازمة لتطوير منظومة القضاء، وتحقيق العدالة الناجزة، وتيسير الخدمات المقدمة للمواطنين.	MSA
-0.013956429436802864	وقد جرى التطوير على عدة محاور، لتشم المقرات والآليات واستخدام التطبيقات التكنولوجية، لتسهيل الحصور على المعلومة القانونية، وسرعة مباشرة الإجراءات لإنجاز الدعاوى والخدمات الخاصة بالمواطنين.	MSA
-0.013759216293692589	كما شمل التطوير كذلك بناء القدرات الشخصية وتعزيزها لانتقاء المتميزين، وتأهيل القادرين على اعتلاء المناصب القضائية.	MSA
-0.010350549593567848	السيدات والسادة،	MSA
-0.013240808621048927	إن تنظيم العدالة، وإدارتها بفاعلية وكفاءة، مسألة ضرورية في بناء دولة القانون، التي كفل الدستور لها استقلال السلطة القضائية، وجعل هذا الاستقلال حائلا دون التدخل في أعمالها، أو التأثير عليها، لضمان صدور الأحكام القضائية وفقا لقواعد الإنصاف والحماية للمتقاضين. ولا شك أن تحصين الأحكام بالعدل والعلم والنزاهة، يعزز من رسالة السلطة القضائية السامية.	MSA
-0.009608021005988121	الحضور الكريم،	MSA
-0.007698762696236372	إن ميراثكم القضائي زاخر بالسمعة الطيبة، وحافل بالأعمال المشهودة، وحاضركم مخلد بأحكام صانت الدولة، وحمت المجتمع، وأدانت الخارجين على القانون، وأطلقت سراح الأبرياء، ولا تبتغون من وراء ذلك إلا وجه الله، ولا وجه الله، سبحانه وتعالى.	MSA
-0.01210351474583149	فليكن مسلككم قدوة لغيركم، وأداؤكم كاشفا عن قدرتكم، وحكمكم فارق بين الحق والظلم، واعلموا أن ما تقدمونه من تضحيات وجهد بجانب أشقائكم في القوات المسلحة والشرطة، وكافة مؤسسات الدولة، وسائر فئات الشعب، هو السياج المتين للحفاظ على بلدنا.	MSA
-0.011737588793039322	فالمرحلة الراهنة، تقتضي من الجميع العمل الجاد وتغليب مصلحة الوطن، والوعي بحقيقة ظروفنا، وما يجري حولنا، وما يجري حولنا.. حتى يكون مستقبلنا بأيدينا، وطريقنا مأمونا، ووطننا محفوظا، لتحيا مصر دائما في عزة وسلام وأمان، بعقول حكمائها، وسواعد أبنائها، ورعاية ربها، لكم مني جميعا صادق تقديري واحترامي واعتزازي، والسلام عليكم ورحمة الله وبركاته.	MSA
0.4478413462638855	يعني الكلمة كدة خلصت، لكن اسمحولي إن أنا أكلمكم كلام من القلب يعني.. لكم مني كل التقدير والاحترام، واسمحولي إن أنا أوجه لفخامة الرئيس عدلي منصور كل التحية وكل التقدير والاحترام،  ، اللي كانت مشاركته ومساهمته وقيادته للدولة في وقت من أصعب الأوقات اللي مرت على مصر، أمر محل تقدير واحترام كل المصريين، ومني أنا شخصيا، احتراما له وتقيدرا له واعتزازا بمكانته ومكانة القضاء، دي النقطة الأولانية.	CAI
0.7551998496055603	النقطة التانية.. أنا بوجهلكم جميعا الاحترام والتقدير، وده نابع عن، يعني، مسيرة.. أنا مش بعيد عنكم يعني.. لأن، يعني، كان ليا الشرف إن شقيقي يبقى ضمن.. ضمن أعضاء القضاء يعني،  ، فـ.. اتعلمت منه، وفهمت منه الدور والمكانة، وكمان المسار اللي بتتطلبه العدالة في مصر، ده من بدري قوي، ده من 40 سنة ولا أكتر.. وبالتالي كان، يعني، لما توليت المسؤولية كان ده امتداد لفهم واعتقاد أنا عيشت عليه.	CAI
0.4575529396533966	احترام القضاء واحترام استقلاله، وعدم التدخل في شؤونه، ده كلام مش بنقوله في إطار السياسة، لا.. بالمناسبة، أنا قلت كذا مرة، وكل ما بلتقي مع الأعضاء، وبلتقي بيهم فقط في المناسبات الرسمية، يعني في حلف يمين، أو في المجلس في هذا الإطار، لكن غير كدة، ويشهد الله على ذلك يعني، عدم التدخل ده قاعدة ذهبية لا نستطيع إن إحنا نحيد عنها.	MSA
0.8583417534828186	وأنا بقولهم الكلمة ديت، بقولهم يعني بغض النظر بقى يعني، إنتوا مش هاتسمحولي أساسا إن أنا أتدخل يعني، وأنا هاحترم ده، لكن أنا.. أنا هاحترم ده،  ، آه صحيح، لن أتدخل أبدا، وأنتم تتحملوا المسؤولية أمام الله في أحكامكم.	CAI
0.6885616779327393	أنا دوري، ماليش دور في المكان ده خالص، الدور هنا للقضاء طبقا للقانون، ودولة القانون هي الدولة العزيزة بقضائيها وبقوانينها وبتنفيذه، فكل الدعم، كل التقدير، كل الاحترام لكم، كل الدعم كل التقدير كل الاحترام لكم.. مش عايز أطيل عليكم، كل عام وإنتم طبين، ودايما القضاء في مصر شامخ بيكم، مرتفع راياته بيكم، قادر بيكم على تحقيق العدالة والعدالة الناجزة بين الناس.	CAI
-0.013116773217916489	شكرا جزيلا والسلام عليكم ورحمة الله وبركاته	MSA


==> images/final-speeches-plots/0.193_______________________________________________________________________________________________________________________________________6210.txt <==
-0.012555990368127823	السيسي: بسم الله الرحمن الرحيم،	DOH
0.008202590048313141	فخامة المستشار أولف شولتز،	DOH
-0.011410195380449295	مستشار جمهورية ألمانيا الاتحادية،	MSA
-0.01256641373038292	اسمحوا لي في البداية أن أتقدم إليكم وإلى حكومة جمهورية ألمانيا الاتحادية الصديقة بخالص الشكر على حسن الضيافة وحفاوة الاستقبال في برلين، وعلى المباحثات البناءة والمثمرة التي أجريناها معا اليوم في إطار حرصنا المتبادل على تعزيز علاقتنا على صعيد.. على الصعيد الثنائي. وكذا على التشاور والتنسيق الوثيق حول كيفية معالجة التحديات الجسيمة التي يشهدها عالمنا اليوم.	MSA
-0.012925060465931892	لقد شهدت السنوات الماضية نقلة نوعية حقيقية في الشراكة الثنائية بين مصر وألمانيا على كل الأصعدة. وكما أكدت للمستشار شولتز اليوم، فإن مصر ملتزمة للمضي قدما بكل قوة على طريق تعزيز وتعميق الشراكة التقليدية بين بلدينا وشعبينا، خاصة مع احتفالنا خلال العام الجاري بمرور 70 عامًا على إقامة العلاقات الدبلوماسية المصرية الألمانية.	MSA
-0.008943235501646996	السادة الحضور،	MSA
-0.013175640255212784	لقد أعربت للمستشار شولتز اليوم عن تقدير مصر البالغ للتعاون الاقتصادي والتنموي القائم مع ألمانيا، والذي يشهد منذ سنوات مشاركة ألمانية نشيطة في جهود التنمية المصرية، وانخراطًا قويًا للشركات الألمانية العملاقة في تنفيذ مشروعات كبرى تساهم في تغيير وجه الحياة على أرض مصر، من خلال إقامة بنية تحتية ضخمة وحديثة في العديد من القطاعات الحيوية.	MSA
-0.0049901315942406654	فخامة المستشار شولتز،	BEI
-0.014002062380313873	تشهد الساحة الدولية اليوم تحديات متعددة في ظرف دولي دقيق وحرج، يتطلب منا جميعًا إبقاء قنوات التشاور مفتوحة، فضلًا عن شحذ الأفكار للتوصل لحلول لمعالجة هذه التحديات.	MSA
-0.01208614744246006	وفي هذا الإطار فقد أسعدني أن تبادلنا اليوم وجهات النظر بشأن عدد من الملفات ذات الاهتمام المشترك. فقد أطلعت المستشار شولتز على استعدادات مصر الجارية لاستضافة القمة العالمية للمناخ cop27 في شرم الشيخ في نوفمبر القادم، ولقد سعدت اليوم في إطار التحضير لاستلام مصر لرئاسة القمة أن شاركت مع المستشار شولتز في افتتاح حوار بطرسبرج حول المناخ، والذي يعد محفلًا مهما للتداول في كيفية تنسيق الجهود الدولية لتحقيق تقدم ملموس حول هذه القضية التي تمثل التحدي الأبرز لمستقبل الأسرة الإنسانية بأكمله.	MSA
-0.013738580048084259	كما تطرقت مناقشاتنا اليوم كذلك إلى الوضع الاقتصادي الدولي الصعب الناشئ عن الأزمة في أوكرانيا، خاصة على صعيد أمن الغذاء والطاقة في العالم، والتأثيرات السلبية غير المسبوقة التي شهدتها أسواقهما بسبب الأمة.	MSA
-0.013419732451438904	واتفقنا على أن الوضع الحالي يفرض على كافة الفاعلين الدوليين التحلي بالمسؤولية لإيجاد حلول وآليات عملية تخفف من تداعيات الأزمة على الدول الأكثر تضررًا.	MSA
-0.013419151306152344	تناولت مباحثاتنا اليوم كذلك عدد من الملفات الإقليمية ذات الاهتمام المشترك، والتي تمس مباشرة الاستقرار والأمن على امتداد منطقتنا، حيث أكدت للمستشار شولتز أن مصر انطلاقًا من دورها ومسؤوليتها التاريخية في محيطها الإقليمي، عازمة على الاستمرار في بذل جهودها الصادقة بالتنسيق مع الأشقاء والشركاء لتسوية الأزمات ومعالجة مسببات التوتر في المنطقة.	MSA
-0.013364506885409355	وقد اتفقنا على أن يظل التنسيق بيننا إزاء قضايا المنطقة مستمرًا، وفي مقدمتها القضية الفلسطينية، والوضع في لييبا وسوريا واليمن، فضلًا عن سبل مواجهة التطرف والإرهاب وظاهرة الهجرة غير الشرعية.	MSA
-0.01262037642300129	كما أطلعت المستشار شولتز على آخر تطورات قضية سد النهضة، مؤكدًا على استمرار مصر في سعيها لإيجاد حل عادل يراعي متطلبات أمنها المائي الذي لا تفريط فيه من خلال التوصل لاتفاق قانوني ملزم لملء وتشغيل السد.	MSA
-0.012608353048563004	لقد تناولت.. تناولت مع المستشار شولتز أيضًا بحث سبل تعزيز تعاوننا في مجال الطاقة، سواء على المستوى الثنائي مع ألمانيا، أو مع الاتحاد الأوروبي، حيث أكدت للمستشار شولتز استعداد مصر التام لوضع أسس لشراكة قوية مع ألمانيا في مجال الطاقة بأنواعها، سواء من خلال تصدير الغاز الطبيعي إلى ألمانيا والاتحاد الأوروبي، أو من خلال إقامة شراكة ممتدة في إطار رؤية مصر الطموحة للتحول لمركز تميز في إنتاج وتصدير الطاقة النظيفة، خاصة مع الهيدروجين.. من الهيدروجين الأخضر، والطاقة الشمسية، وطاقة الرياح.	MSA
-0.01271878182888031	واعتزازًا لمصر بشراكتها مع ألمانيا والحوار الشفاف حول كافة اهتماماتنا، فقد حرصت خلال لقائي بالمستشار شولتز على إطلاعه على التطورات المهمة التي يشهدها محور أساسي من محاور عملنا الوطني في الشهور الأخيرة، وهو ملف حقوق الإنسان في إطار المقاربة الشامَلة.. الشامِلة، التي تتبناها الدولة المصرية في هذا الصدد، إنطلاقًا من أن حق الإنسان في الحياة الكريمة والتنمية وفي مجتمع يتمتع بالحقوق والحريات السياسية التي كفلها الدستور المصري، والتي تلتزم الدولة بصونها وحمايتها.	MSA
-0.013483118265867233	وكان على رأس هذه الخطوات إصدار الاستراتيجية الوطنية لحقوق الإنسان، والتي تتضمن خطوات تنفيذية وآليات للتقييم والمتابعة، بمشاركة المجتمع المدني، فضلًا عن إطلاق الحوار الوطني وإنهاء حالة الطوارئ في مصر.	MSA
0.015965105965733528	فخامة المستئار أولف شولتز،	BEI
-0.012796243652701378	أشكركم مجددًا على حسن استقبالكم على مباحثاتنا المثمرة والبناءة اليوم، وأتطلع لاستقبالكم بالقاهرة في القريب، ضيفًا عزيزًا كريمًا على مصر، لنستمر معا في ترسيخ أواصر صداقة بلدينا وشركاتهما التقليدية التي نعتز بها، وشكرًا.	MSA
0.24875205755233765	صحفية 1: سيادة الرئيس عبد الفتاح السيسي. ريهام السهلي معاك من قناة إكسترا نيوز مصر. وفي ظل أزمة الطاقة العالمية التي تجتاح دول العالم وأوروبا بوجه خاص، هل تناقشتم سويًا يا فندم في ما يخص ما يمكن أن تقدمه مصر من تعاون مع أوروبا، يعني بشأن إمدادات الغاز الطبيعي المسال. وطبعًا ده، يعني ده لا ينفصل عما طرحته سيادتك من رؤية مصر في مؤتمر غزة في البنود الخمسة وتحديدًا الجزئية الخاصة بهذا الملف. شكرًا ليك يا فندم.	MSA
0.201878160238266	السيسي: شكرًا جزيلًا.. الحقيقة إحنا تناولنا هذا الموضوع، وتحدثنا فيه كثيرًا في إطار إن أزمة الطاقة أزمة عالمية كاشفة، مش، مش فقط في توفر إمدادات الطاقة، ولكن أيضًا في تكلفة، تكلفة هذه الإمدادات، والتي تؤثر بشكل مباشر على، يعني، الأسعار في دول العالم، ومن ضمنها مصر طبعًا.	MSA
0.41139915585517883	وأنا عايز أقول إن إحنا تحدث، يعني أنا تحدثت في هذا الأمر إن المطلوب التنسيق والتعاون بين كل دول العالم في ما يخص هذا الملف أثناء حديثي أو خطابي في مؤتمر جدة عن موضوع الطاقة تحديدًا.	MSA
0.43186914920806885	وعايز أقول إن إحنا آآ يعني وقعنا اتفاقية مع الاتحاد الأوروبي بحضور رئيسة المفوضية بشأن هذا الموضوع واستعداد مصر إنها تقدم ما لديها من تسهيلات لـ.. للغاز اللي موجود في شرق المتوسط عشان يصل إلى أوروبا للتخفيف من آثار هذه الأزمة.	MSA
0.5871629118919373	نقطة مهمة كمان أقولها في هذا المجال أيضًا، إن إحنا مصر كانت منتبهة جدًا، ويمكن ما كانش في أزمة ولا حاجة قبل كدا، وأنشأت منتدى شرق غاز المتوسط اللي مقره في القاهرة، واللي كان بيهدف إن هو يعني يعظم ويركز مصادر الطاقة في شرق المتوسط، ويتم الاستفادة من التسهيلات والإمكانيات اللي موجودة في مصر في هذا المجال، حتى تصل هذه الطاقة أو هذا الغاز إلى، يعني، مستهلكيه يعني.	MSA
0.299919992685318	الحقيقة، يعني، كلامي مع معالي المستشار في هذا الأمر هو إن التحديات اللي موجودة في، في مجال الطاقة، بتتطلب مننا أيضًا إن إحنا، يعني، نتعاون حتى نخفف من آثارها. وأنا بالنسبة لينا هنا في مصر، الوزراء المعنيين مستعدين مع الاتحاد الأوروبي، ومع الـ.. الـ.. يعني الأصدقاء في ألمانيا من المسؤولين للمزيد من التباحث في هذا الأمر.	MSA
-0.013181770220398903	صحفي 2:   أريد أن أصقل نقطة أخرى متصلة بمسألة الغاز.. هل تستطيعون سيادتكم أن تعطونا مزيدًا من المعلومات المحددة حول مسألة إمداد ألمانيا وأوروبا بالغاز؟ وما الذي جرى في ما يخص الاستثمارات في مجال الغاز؟ وإلى أي حجم تستطيع الحكومة المصرية تقديم إمدادات غاز إلى أوروبا وإلى ألمانيا؟ ولا سيما.. ولا سيما في ظل الاتفاقات التي وقعت مؤخرًا.. ولا سيما أيضًا أن مصر تلعب دورًا مهما في منطقة البحر المتوسط.. و.. هل تستطيعون أن تمدونا بمزيد من المعلومات المفصلة حول هذه النقطة؟ إمدادات الغاز الطبيعي.	MSA
0.8971499800682068	السيسي: خليني أقول إن إحنا في الـ في الـ.. أنا هابدأ بآخر نقطة أنت ذكرتها عن ملف حقوق الإنسان  ، لأن ده موضوع مهم قوي ودايمًا لما بلتقي مع، يعني في مؤتمرات من مثل هذه المؤتمرات يتم طرح السؤال ده، والحقيقة المرة دي أنا عايز ارد عليه بشكل مختلف، واسمح لي إن أنا أدعوك وأدعو معك كل من يهتم بهذا الأمر وييجي يزورنا في مصر. وإحنا هانتيج له فرصة إن هو يلتقي بكل الـ.. بالجميع، ويتحدث معهم، وأتصور إن هو اللي هايراه، أرجو إن هو ييجي ينقله هنا للرأي العام في ألمانيا، لأن أنا بطبيعتي شهادتي في هذا الأمر هاتبقى شهادة مش.. هاتبقى مجروحة زي ما بيقولوا عندنا كدا في بلادنا.. شهادة يقولك ما هو لازم هايدافع عن نفسه يقول إن.. إن الأمور كويسة وكدا..	MSA
0.9336519837379456	لا، تعالى، شوف الحريات الدينية في مصر عاملة إزاي.. شوف حقوق المرأة في مصر عاملة إزاي.. شوف حياة الإنسان اللي إحنا بنتكلم حياة كريمة في مصر عاملة إزاي.. اتكلم عن حرية التعبير واحضر جلسات الحوار الوطني اللي موجودة في مصر وشوفها وشوف هي أخبارها إيه.. واللي بتشوفه أنا كل اللي بطلبه منك إنك إنت تنقله نقل حقيقي فقط إلى الرأي العام في ألمانيا.	CAI
0.6097699403762817	هل فعلًا في مصر في حرص شديد على الحريات ولا لأ؟ ده أمر أنا، يعني بدعوك فيه، وعشان كدا بدأت الإجابة بالسؤال ده، لأن ده سؤال دايمًا بيُطرح عليا، وبجد إن يمكن تكون الصورة مش واضحة لكم هنا، لأ، لازم تزوروا مصر، وأنا يمكن لما بييجوا ممثلون ألمان بقولهم من فضلكم، من فضلكم التقوا بالناس وكلموهم واسمعوا منهم.. كل الناس بدون تدخل من جانبنا، وهاتشوفوا إن إحنا هذا الأمر..	CAI
0.7499585151672363	وإحنا مش مهتمين بيه عشان أنتوا بتسألوا عنه.. مهم قوي إن إنتوا تعرفوا كدا.. إحنا مهتمين بيه عشان إحنا بنحترم شعوبنا، وبنحبها، ومش كلام، إحنا بنحترم شعوبنا زي ما إنتوا ما بتحترموا شعوبكم.. وبالتالي إحنا مش مهتمين عشان أنتوا بتسألونا عليه.. لأ.. ده مسؤوليتنا الأخلاقية والتاريخية والإنسانية تجاه شعوبنا. دي نقطة.	CAI
0.6345208883285522	إنت سألت قلت يا ترى في مقابل إمدادات الغاز، إيه المقابل؟ لأ، العلاقة بينا وبين أوروبا علاقة أكبر كتير من إحنا يبقى دايما الـ.. الهدف منها إن أنا يعني يتم تقديم الشيء عشان أحصل على شيء آخر مقابل ليه.. لكن إحنا بنتكلم على تعاون بتنسيق بشكل أو بآخر في مجالات مختلفة.. واتكلمنا على إن إحنا أزمة الغذاء وأزمة الطاقة هي أزمة ضاغطة جدًا جدًا على الاقتصاد في مصر، وهاديكوا مثال مهم قوي تعرفوه، وأنا قلت الكلمة دي قبل كده..	CAI
0.5745636224746704	حجم الدعم اللي بيقدم لناس في مصر، إحنا ما نقدرش نعمل زي ما بيتعمل في أوروبا هنا إن إحنا الأسعار تنعكس على المواطن، ما نقدرش نعمل ده، لأن ده لو حصل في مصر هايحصل مشكلة كبيرة جدا جدا، لأن ده هايبقى يعمل تضخم هائل لا يتحمله المواطن المصري، وبالتالي هايبقى حالة عدم الاستقرار على المحك في هذا الأمر، وبالتالي اللي إحنا بنطلبه من أصدقاءنا في أوروبا إن هم يعاونونا في هذا الأمر، وأيضًا مع مؤسسات التمويل الدولية زي صندوق النقد الدولي أو البنك الدولي يساهموا معان بإن هم، يعني، يبقوا يساعدونا في إيصال رسالة لهم بإن الواقع اللي موجود في بلادنا ما يتحملش المعايير المعمول بيها خلال هذه المرحلة، حتى تنتهي هذه الأزمة.. حتى تنتهي هذه الأزمة.فـ.. فـ.. طيب، هل محطات الإسالة اللي موجودة في مصر، أقدر أقولك إن كل الغاز اللي ممكن يطلع في شرق المتوسط، ممكن تصديره من مصر إلى أوروبا بالإمكانيات المتاحة بالفعل عندنا، وإحنا مستعدين نعمل ده، لأن إحنا، بالمناسبة، إن كان لينا دور نقدر نعمله في تخفيف آثار أي أزمة، إحنا مستعدين نلعب هذا الدور. شكرًا.	CAI


==> images/final-speeches-plots/0.431_________________________________________________________________________________________________________________________9894.txt <==
-0.012555990368127823	السيسي: بسم الله الرحمن الرحيم،	DOH
-0.013518160209059715	أهلنا الكرام من أبناء محافظة المنيا،	MSA
-0.003494401928037405	الشعب المصري العظيم،	MSA
-0.010350549593567848	السيدات والسادة،	MSA
-0.009608021005988121	الحضور الكريم،	MSA
0.009170090779662132	أبدأ بكلمتي اليوم إليكم بتحية واجبة إلى أهل صعيد مصر الكرام بصفة خاصة، وإلى كل الشعب المصري بصفة عامة.	MSA
0.2636042833328247	السيسي: لسه ما قلناش حاجة..   ذلك الشعب الذي يسيطر، يسطر كل يوم ما يدلل على عظمته وأصالته الممتدة بامتداد تاريخ أمتنا العظيم، الأمة المصرية، التي صنعت الحضارة وكتبت التاريخ، وتسعى بدأب في الحاضر لصياغة المستقبل.	MSA
-0.013038171455264091	إنه ليوم جميل أن أتواجد بينكم اليوم في صعيد مصر الطيب، وكم كانت سعادتي وفخري حين شاهدت كيف صنعت أيادي المصريين الإنجاز ورسمت جهودكم المخلصة خارطة جديدة للوطن، وتفاؤلي بشباب مصر الذين يصنعون التاريخ ويزرعون الأمل ويبنون مجدًا بلا حدود، وثقتي في قدراتهم مطلقة، وتلك الإنجازات التي تصنع بعزائم المصريين جميعًا، إنما هي دلالة واضحة وإشارة أكيدة على حيـ، عل حيوية أمتنا وامتلاكها للقدرة.	MSA
-0.012096729129552841	وأؤكد لكم بشكل قاطع إننا ماضون في استكمال مسيرة البناء والتنمية التي بدأناها معًا، والتي تزامنت مع إرادتنا الوطنية في استعادة الوطن والحفاظ على بقائه واسترداده ممكن أرادوا سلب هويته.	MSA
-0.003494401928037405	الشعب المصري العظيم،	MSA
-0.010350549593567848	السيدات والسادة،	MSA
-0.012533765286207199	انقضى عام منذ أن اندلعت الحرب الروسية الأوكرانية، وهي الحدث المهم في حاضرنا، والتي تمثل صراعًا اقتصاديًا بين الشرق والغرب. وكد.. وقد انعكست آثاره، آثار هذه الحرب، بقوة على الاقتصاد الدولي، وضاعفت الآثار السلبية الواقعة على مؤشرات الاقتصاد العالمي، والذي لم يحصل بعد على فترة التعافي من الآثار المماثلة التي تسبب فيها فيروس كوفيد 19.	MSA
-0.01268942654132843	مصر مثلها مثل دول العالم، مثل دول العالم أجمع، قد تأثرت سلبًا من تلك الآثار، والتي تسببت في ارتفاعات قياسية في أسعار الطاقة والغذاء على مستوى العالم، وأثرت بشكل ملحوظ على سلاسل الإمداد العالمية، إلا أن الإصلاحات الاقتصادية التي نفذتها الدولة منذ عام 2016، بالإضافة إلى حجم الإنجاز المحقق في تعظيم أصول الدولة وتطوير البنية التحتية، قد ساهم بشكل ملحوظ في احتواء آثار هذه الأزمة العالمية على مصر بشكل كبير. كما ساهمت إجراءات الحماية الاجتماعية المتخذة في توفير غطاء آمن للفئات الأكثر تضررًا.	MSA
-0.013554112985730171	وبفضل من الله وتخطيط قائم على أسس علمية، واجهنا هذه الأزمة، ولا نزال، بخطى واثقة وبأهداف محددة. كما طورت الدولة من خطتها الاقتصادية لتشمل اهتماما بتوطين الصناعة وتقليل الفجوة الاستيرادية والتوسع في تحقيق الاكتفاء الذاتي من الغذاء، بجانب التحول لجذب الاستثمارات الأجنبية.	MSA
-0.012067889794707298	وأقول لكم بكل صدق إننا تجاوزنا معا على مدار عقد كامل أزمات وتحديات، وقد تجاوزنا كل تحد معًا بعزائم لا تلين، وإرادة على النجاح، ولم تعق إرادتنا التحديات أو تنال منها حملات تشكيك أو يخمدها إرهاب، وأؤكد لكم..   وأؤكد لكم..	MSA
0.3742881119251251	أحد الحضور: معاك للآخر يا ريس.	MSA
0.7149906158447266	السيسي: شكرًا جزيلًا       صحيح..           ها أخلي الكلام معاكو للآخر.. ها أخلي الكلام معاكو للآخر.	MSA
-0.012626754119992256	وأؤكد لكم بأن في كل أزمة منحة، وبعد كل أزمة، أزمة، مكتسبات. كما أود أن أعبر لكم بكل وضوح أن المواطن المصري هو نصب عيني، وجودة حياته هي الهدف المحدد الذي لا نحيد عنه، وبقدر شعوري بحجم الضغوط التي يواجهها في الوقت الحالي، بقدر ثقتي في قدراته وتجرده في تجاوز التحديات، وأتابع عن كثب شواغل الرأي العام المصري، واستمع لكل الأصوات، من هنا، ومن هناك.. واستجابة لهذه الأصوات، فإنني أوجه الحكومة بالتنفيذ الفوري للإجراءات التالية:	MSA
0.3228603005409241	أولًا: التعجيل بإعداد حزمة لتحسين دخول العاملين بالجهاز الإداري للدولة وأصحاب الكوادر الخاصة..  ، اعتبارًا من أول أبريل 2023، بحيث يزداد بموجبها..   طب أقول لكو بس الكلام عشان ها تصقفوا ولا ما تصقفوش   طيب، بحيث يزداد بموجبها دخل الموظف بحد أدنى 1000 جنيه شهريًا  .	MSA
-0.010459054261446	ثانيًا: ثانيًا، زيادة الحد الأدنى للأجور للعاملين بالدولة، وذلك عل النحو التالي: بالنسبة للدرجة السادسة وما يعادلها، لتكون بقيمة 3500 جنيه شهريًا  ، بالنسبة للدرجة الثالثة النوعية وما يعادلها لتكون بقيمة 5000 جنيه شهريًا  ، بالنسبة لحاملي درجة الماجستير من العاملين بالدولة، لتكون بقيمة 6000 جنيه شهريًا  ، بالنسبة لحاملي درجة الدكتوراه من العاملين بالدولة لتكون بقيمة 7000 جنيه شهريًا.	MSA
-0.011476295068860054	ثالثًا: زيادة المعاشات المنصرفة لأصحابها والمستفيد عنهم لتكون بنسبة 15% اعتبارًا من أول أبريل 2023  .	MSA
-0.011135643348097801	رابعًا: رابعًا، رفع حد الإعفاء الضريبي على الدخل السنوي من 24 ألف جنيه ليكون بقيمة 30 ألف جنيه سنويًا اعتبارًا من أول أبريل 2023  .	MSA
-0.013109171763062477	خامسًا: زيادة الفئات المالية الممنوحة للمستفيدين من برامج تكافل وكرامة بنسبة 25 شهريًا، 25% شهريًا اعتبارًا من أول أبريل 2023  .	MSA
-0.012180224061012268	شعب مصر العظيم، إن مصر الوطن الأ.. إن مصر الوطن الأعظم، الذي ننتمي إليه ويتمني إلينا، هو منتهى الأمل وغاية الحلم، وأبناؤه الذين واجهوا التحديات منذ أن كتب التاريخ على أرضه، هم وحدهم القادرون على صون مقدراته وصناعة حلمه وتجرد أبنائه اليوم في حبه، سيكتب بحروف الفخر ليقرأه الأبناء والأحفاد في الغد إن شاء الله.	MSA
-0.011705948039889336	سنعمل ونعمل مرددين بقوة وعزيمة: تحيا مصر، تحيا مصر، تحيا مصر  .	TUN
1.0060416460037231	آآ..   متشكر جدًا   طيب متشكر جدًا، متشكر.. أنا بس.. أنا خلصت ال، ال، يعني الكلمة المكتوبة، وعايز أقول لكم على حاجة، النهار ده أثناء اللقاء بتاع الإفطار مع أهالينا في، في المنيا يعني، الأهالي المواطنين يعني.. فـ.. يعني في شابة قالت لي عايزة أسألك سؤال، فقلتلها اتفضلي، فبتقول لي إنت مش خايف؟ إنت مش خايف؟ فقلت لها: لا مش خايف.. لا مش خايف.. لا مش خايف  .	CAI
0.9974565505981445	هي بتقصد إيه، هي بتقصد إيه؟ هي بتقول لي أنا عايزة اطمن على بكرة، وده أمر مهم قوي، وأنا بقول لكو إن هم دايمًا، دايمًا عايزين يعملوا حاجة واحدة بس، يفقدوكم الثقة في أنفسكم أولًا وفينا ثانيًا، هي دي ال، هو ده..   اسمعوا مني، ما هو أنا مش بكلمكو إنتو بس	CAI
0.38331469893455505	أحد الحضور: ربنا معاك يا ريس.	MSA
0.8959996700286865	السيسي: يا رب.. إن شاء الله.. أنا عايز أقول لكو على حاجة بس، الكلام مش للناس اللي في القاعة، الكلام اللي إحنا بنقوله ده مش ليكو إنتو بس، الكلام ده بقوله لكل الناس اللي موجودة في مصر وبتسمعنا.	CAI
0.8999694585800171	أنا مش قلقان خالص، وإحنا بالإجراءات اللي بنعملها، مش هو ده المطلوب بس، إحنا بنحاول نخفف الآثار الصعبة للأزمة على الناس كلها، ودايمًا بنتحرك وبنفكر والتفكير بتاعنا ربنا بيهدينا لإجراءات ممكن نعملها تسهل الأمور.	CAI
0.9194217324256897	اسمعو.. الأزمة اللي بتمر بالعالم أزمة كبيرة الحقيقة، وأنا مش ببالغ في ده وأكيد إنتو متابعين اللي بيحصل في الدنيا كلها، وإحنا بنحاول بقدر الإمكان إن ما نعكسش، وأنا قلت اكلام ده قبل كدا مرة واتنين، إن إحنا اللي بيحصل والآثار بتاعته بنحاول يعني بجهد وبعمل إن إحنا ده ما ينعكسش على حياة الناس أكتر من اللازم.	CAI
0.9797964692115784	يعني تقول بعد كل الضغوط اللي إحنا فيها دي وإنتم بتقولوا إن إنتو بتحاولوا ما تخلوش الآثار تبقى قوية علينا؟ صدقوني آه، بنحاول؟	CAI
0.9974789023399353	طب، السؤال بقى لما بنتي اللي بتسأل السؤال ده بتقول لي إيه: إنت مش خايف؟ أنا مش خايف أولًا لسببين، والكلام ده قلته مرة وها أقوله مرة واتنين وتلاتة...	CAI
0.5518827438354492	أول حاجة، ربنا موجود.. ربنا موجود   وهو موجود وقادر، وهو موجود وقادر.	TUN
0.204813152551651	أحد الحضور: ربنا يحميك.	MSA
0.6415992975234985	السيسي: يحمينا كلنا.. يحمينا كلنا. أنا بس عايز أقول لكو على حاجة.. هو إنتو، يعني، لسه كنت بقول للسيد المستشار أبو الشهيد ووالدته، اللي هم بيقول إن هم، في 2013، في 2013 في أعقاب ال.. اللي حصل ساعتها ومحاولة تخريب لدولة حلها. محاولة تخريب الدولة وتدميرها كلها.	CAI
0.9272890686988831	هو مش في دول تانية، يعني، من غير ما نقول أي حاجة، ما زالت متضررة من اللي حصل؟ وما زالت بتعاني من اللـ حصل، وما عرفتش تتجاوز ده.. طب هو اللي عمل كدا في مصر مين؟ إوعى حد يقول أنا، لأ، هو.. هو.. ربنا  .	CAI
0.9692093133926392	صدقوني أنا.. أنا كنت شايف كويس قوي إيه اللي ممكن يحصل، شايفه كويس قوي، وشايف الخطر وشايف الترتيبات وشايف كل شيء بفضل الله سبحانه وتعالى. وعشان كدا لما بقول الكلمة ديت، كتير من الناس بيقولي يعني ليه بتـ، يعني، طب ما إنتو عملتوا، طب ما كلنا، الكل بيعمل، طب ما الكل بيحاول يحمي بلده، والكل بيضحي بردو.. أنا مش بتكلم على مصر، بتكلم على دول تانية.	CAI
0.6628735065460205	لكن هو أراد إن الدولة دي بناسها بكل شهيد من كل أسرة مصرية، يكون هو، يعني، ساتر، حاجز، ال.. بيقدم نفسه عشان إحنا كلنا نبقى بخير وسلام، وربنا أراد، ونجينا منها.	CAI
0.8839131593704224	طب بعد ما نجينا من ده كله حد يبقى قلقات من حاجة تانية؟ ممكن؟ لأ، مش ممكن. فمافيش خوف ولا قلق أولًا لأن إحنا الكلمة دي بقالي كتير ما قلتهاش، بندير الأمور بإخلاص، بأمانة، بشرف، في وقت عز فيه الشرف.	CAI
0.9891369342803955	فـ.. فـ.. أنا مش قلقان وعايز أقول لكو كلكو...	CAI
0.6791033148765564	أحد الحضور: ربنا يخليك لينا يا ريس!	MSA
0.6621471047401428	السيسي: ويخليكو	RAB
0.5078091621398926	أحد الحضور: والله العظيم بنحبك!	MSA
0.9476036429405212	السيسي: وإحنا بنحبكو جدًا، بس اسمعوا أقول لكو، إوعوا أبدًا كلكو حد فيكو أبدًا يقلق أو يخاف من بكرة.. بكرة بفضل الله سبحانه وتعالى..	CAI
0.18233241140842438	أحد الحضور: ربنا يحميك!	MSA
-0.010340413078665733	السيسي: اللهم آمين.	MSA
0.2118193507194519	أحد الحضور:ربنا يحميك ويحمي مصر!	MSA
0.9599844813346863	أحسن من النهار ده ولازم تكونوا متأكدين من كدا.. افتكروا 2013 وإنتو تعرفوا إن الي أنا بقوله ده حقيقة.. هو كان ساعتها اللي موجود..     فـ.. لو إنتو افتكرتو الوقت دوت الصعب، وعرفتو قد إيه إن إحنا كنا في خطر شديد جدًا، خطر شديد والله.	CAI
0.5494672656059265	خلي بالكم، أنا بعت المنيا هنا وبني سويف، في أعقاب اللي حصل ومحاولة اللاعتداء على، على الناس هنا، وعلى الكنايس وعلى الكلام ده، في قوات اتوجهت في خلال 10 ساعات، عشان تحمي وتأمن الصعيد من محاولة ال.. من محاولة ال.. من محاولة التدمير والتخريب والتضييع، وإن هم يشتعلوا فتنة ويعملوا حرب أهلية في مصر.	CAI
0.8898479342460632	اللي نجى ده كله، ولما تفتكروا الكلام ده أنا مش بفكركو بيه عشان أي حاجة، أنا بدلل على إن ربنا سبحانه وتعالى وقف معانا وحمى الناس الطيبة البسيطة ديت اللي هي زي كل أسرة بشوفها، مش في المنيا بس، في كل حتة في مصر، نجاهم وأمنهم وسلمهم، يبقى تفتكروا مش ها يكمل فضله علينا؟ لا ها يكمل فضله علينا، وها يعينا وها يقدرنا وها تشوفوا..	CAI
0.003516893135383725	إحدى الحاضرات: الله أكبر.	MSA
0.7673137784004211	السيسي: آه طبعا الله أكبر.   فـ.. إنتو ها تشوفوا، ها تشوفوا كتير قوي، صدقوني، هم.. أصل هم في حرب معانا على طول.. هم في حرب معانا على طول.. والله هم، هم مش فاهمين.. ومش عارفين.. لكن هم في حرب معانا على طول، ودايمًا كل الأدوات اللي ممكن تستخدم بيستخدموها: نكدب؟ نكدب. نغش؟ نغش. نقول إشاعات؟ نقول إشاعات. لو نقدر.. ده هم بقى أنا بتكلم أكني يعني.. يعني الكذب والافتراء والادعاء والتزوير والتزييف.. ده منهج.	CAI
1.003671646118164	وأتصور إن إحنا كمصريين، أتصور، إن إحنا، يعني بقينا عندنا حصانة بقى، هو إحنا لسه.. يعني ساعات المعنيين بالموضوع ده يقول لك ومواقع التواصل فيها وفيها وفيها، أقول لهم خلو بالكم، المصريين بقالهم 10 سنين عايشين في الكلام ده، إنتو خايفين إزاي؟ خايفين إزاي؟ إذا كان المصريين بقالهم 10 سنين بياخدوا ال.. بياخدو   بياخدو الكلام دوت، فهم بقوا فاهمين كويس قوي اللي بيتعمل.	CAI
0.9857836961746216	لكن والله، أنا بحلف بالله، أنا زي ما قلت كدا الأول ليه مش قلقان، عشان ربنا وكفى به. ثم عشانكم إنتو. عشان إنتم، عشان كل أسرة مصرية واقفة، ها أقولها بقى المرة دي، واقفة جنبي.. واقفة جنبي  .	CAI
0.9796597957611084	فـ..   لااا ربنا يخليكو، ويحميكم، وطول ما إحنا كدا، تاني وتالت بقولها، طول ما إحنا كدا، طول ما إحنا كدا مع بعض، ما حدش أبدًا أبدًا ها يقدر يعمل حاجة، أبدًا  .	CAI
1.0089610815048218	فـ.. كل سنة وإنتو طيبين، أهل المنيا، أهل المنيا..   ربنا يديك العمر والصحة، متشكرين، متشكرين   فخليني، عشان ما أطولش عليكو يعني..   متشكر   طيب، فأنا عايز أقول لكو على كل حال   متشكر.. متشكر متشكر.	CAI
0.3179984986782074	فـ.. اسمحوا لي إن أنا أقول لكم كل عام وإنتو طيبين وإن شاء الله المنيا بخير والصعيد بخير ومصر بخير وبسلام، بفضل الله وبفضلكو.   شكرًا جزيلًا والسلام عليكم ورحمة الله وبركاته. متشكرين.	MSA


==> images/final-speeches-plots/0________________________________________________________________________________________________________________7975.txt <==
-0.003775929566472769	شكرًا.	BEI
-0.01177382841706276	بسم الله الرحمن الرحيم،	DOH
-0.012725498527288437	فخامة الرئيس نيكوس، رئيس جمهورية قبرص،	DOH
-0.011500278487801552	أصحاب الجلالة والفخامة والسمو،	DOH
-0.012807289138436317	يسعدني أن أرحب بكم اليوم في هذه الجلسة المهمة التي تعقد بالشراكة بين مصر وقبرص، وأود في هذا الصدد.. وأود في هذا الصدد أن أعبر عن خالص تقديري لصديقي العزيز الرئيس نيكوس، رئيس جمهورية قبرص، على مبادرته بعقد هذه الجلسة خلال قمة شرم الشيخ بتنفيذ تعهدات المناخ، وذلك في إطار حرصه على المساهمة في خروج قمتنا بنتائج تسهم في ترسيخ مبدأ التنفيذ الذي نجتمع في إطاره.	MSA
-0.010350549593567848	السيدات والسادة،	MSA
-0.013157512992620468	لقد حرصت مصر على الانضبا.. على الانضمام إلى مبادرة تنسيق عمل المناخ في الشرق الأوسط وشرق المتوسط، منذ إطلاقها للمرة الأولى في عام 2019، إيمانًا منها بأهمية الدور الذي يمكن لهذه المبادرة أن تقوم به في إطار تنسيق سياسات مواجهة تغير المناخ بين الدول الأعضاء، بين دول أعضاء المبادرة، بما يساهم في تعزيز عمل المناخ، وجهود التغلب على آثاره السلبية في محيطنا الإقليمي.	MSA
-0.012721171602606773	وهي منطقة كما تعلمون، تعد من أكثر مناطق العالم تأثرًا بتبعات تغير المناخ وآثاره المدمرة على كافة الأصعدة، وهو ما بات واضحًا بشكل ملموس خلال السنوات القليلة الماضية، التي شهدت أحداثًا مناخية قاسية في المنطقة من حرائق للغابات إلى فيضانات وسيول، خلفت خسائر بشرية ومادية جسيمة.	MSA
-0.013864653185009956	ولعلكم تتفقون معي أن المبادرات الطوعية الرامية لحشد الدعم لجهود مواجهة تغير المناخ قد أصبحت إحدى أهم آليات عمل المناخ العالمي، لا سيما وأنه قد أصبح من المعلوم أنه على الرغم من المسؤولية الرئيسية للدول والحكومات في هذا الجهد، إلا أن الأطراف الأخرى غير الحكومية يمكن لها، بل يتعين عليها، أن تمارس أدوارا مكملة وداعمة، انطلاقًا من مسؤولياتها وعمل بمبادئ التعاون والمشاركة.	MSA
-0.013658525422215462	وهنا، تأتي أهمية هذه المبادرات التي تتيح المجال لكافة هذه الأطراف لتنسيق سياساتها وجهودها، والحقيقة أن ما يميز المبادرة التي نجتمع في إطارها اليوم عن غيرها من المبادرات والجهود، هو المكون العلمي الذي تنطوي عليه، والذي لا غنى عنه إذا كنا نسعى إلى أن تكون جهودنا لمواجهة تغير المناخ متسقة مع أفضل العلوم المتاحة، بما يضعنا على الطريق الصحيح نحو تنفيذ أهداف اتفاق باريس بما في ذلك هدف الـ1.5 درجة مئوية.	MSA
-0.010350549593567848	السيدات والسادة،	MSA
-0.01375274732708931	إنني أتطلع خلال اجتماعنا للتعرف على ما استطاعت المبادرة تحقيقه منذ إطلاقها وحتى اليوم، بما في ذلك خطة العمل الإقليمية المقترحة، والتي أثق أنها ستساهم في تعزيز جهودنا المشتركة نحو مواجهة تغير المناخ في المنطقة.	MSA
-0.014201302081346512	كما أتطلع أيضًا للاستماع إلى الخبرات والتجارب المختلفة للدول الأعضاء في المبادرة، اتصالًا بجهودها لمواجهة تغير المناخ على النطاقين الوطني والإقليمي.	MSA
-0.01339159719645977	وإنني لعلى ثقة أننا سنخرج من حديثنا اليوم بفهم أكثر عمقًا لحجم التحدي الذي تواجهه دولنا، وقدر الجهد المطلوب منا لمواجهته.	MSA
-0.010008255019783974	أشكركم على حسن الاستماع.	CAI
-0.003775929566472769	شكرًا.	BEI
-0.01177382841706276	بسم الله الرحمن الرحيم،	DOH
-0.011500278487801552	أصحاب الجلالة والفخامة والسمو،	DOH
-0.010350549593567848	السيدات والسادة،	MSA
-0.013481168076395988	أشكركم جميعًا على هذا الحوار الثري والنقاش البناء، والذي يؤكد الأولوية التي أصبح عمل المناخ يتمتع بها في دولنا. أود كذلك التعبير عن إعجابي بما تم عرضه من خطوات تم اتخاذها بالفعل في إطار المبادرة، وبخطة العمل الإقليمية الطموحة الخاصة بها، التي تتسق مع مبدأ التنفيذ الذي نركز عليه في قمة المناخ هذا العام.	MSA
-0.01321798749268055	إن مصر يسرها أن تعمل خلال الفترة القادمة مع كافة الدول الأعضاء، أعضاء المبادرة، لضمان أن يتم تنفيذ خطة العمل على نحو شامل، يساهم في جعل دولنا أكثر قدرة على مواجهة تغير المناخ والتكيف مع آثاره السلبية، على أساس من العلم الصحيح، إيمانًا منا بأنه لا سبيل سوى العلم والعمل الدؤوب للتغلب على التحديات التي تواجه عالمنا اليوم ومنطقتنا في القلب منه.أشكركم، وأثق أنكم جميعا تدركون أهمية مواصلة العمل الجاد لتنفيذ تعهدات والتزامات المناخ، وأتمنى لكم مشاركة مثمرة في ما تبقى من فعاليات قمتنا، وإقامة طيبة في مدينة شرم الشيخ الساحرة. شكرا جزيلا.	MSA

